Anatomy of F_D-Term Hybrid Inflation

We analyze the cosmological implications of F-term hybrid inflation with a subdominant Fayet--Iliopoulos D-term whose presence explicitly breaks a D-parity in the inflaton-waterfall sector. This scenario of inflation, which is called F_D-term hybrid model for brevity, can naturally predict lepton number violation at the electroweak scale, by tying the mu-parameter of the MSSM to an SO(3)-symmetric Majorana mass m_N, via the vacuum expectation value of the inflaton field. We show how a negative Hubble-induced mass term in a next-to-minimal extension of supergravity helps to accommodate the present CMB data and considerably weaken the strict constraints on the theoretical parameters, resulting from cosmic string effects on the power spectrum P_R. The usual gravitino overabundance constraint may be significantly relaxed in this model, once the enormous entropy release from the late decays of the ultraheavy waterfall gauge particles is properly considered. As the Universe enters a second thermalization phase involving a very low reheat temperature, which might be as low as about 0.3 TeV, thermal electroweak-scale resonant leptogenesis provides a viable mechanism for successful baryogenesis, while thermal right-handed sneutrinos emerge as new possible candidates for solving the cold dark matter problem. In addition, we discuss grand unified theory realizations of F_D-term hybrid inflation devoid of cosmic strings and monopoles, based on the complete breaking of an SU(2) subgroup. The F_D-term hybrid model offers rich particle-physics phenomenology, which could be probed at high-energy colliders, as well as in low-energy experiments of lepton flavour or number violation.

==> response.txt <==
Dear Editors,

We thank  you for sending  referee's constructive report on  our paper
JHEP_017P_0606  entitled  ``Anatomy  of F_D-Term  Hybrid  Inflation.''
Please  find  attached a  revised  version  of  our paper,  where  all
comments made by  the referee have been carefully  considered. All our
figures and conclusions remain unchanged by this revision.

Specifically, we have  added a new footnote on  page 6, explaining the
difference  between charge  conjugation and  D-symmetry.  These  are 2
independent discrete symmetries.  Under charge conjugation, the fields
X_1  and X_2  transform into  the complex  conjugate fields  X^*_1 and
X^*_2, respectively. As we explain in the footnote, these 2 symmetries
give  different  results when  applied  to  the  FI D-term,  which  is
proportional  to  |X_1|^2   -  |X_2|.  Such  a  term   is  even  under
C-conjugation, but odd under D-conjugation.

We  thank  the  referee  for  drawing our  attention  to  the  earlier
literature. In  our revised  version, we have  added the  2 references
pointed  out by the  referee. We  should though  clarify that  these 2
references  study  the effect  of  an  analogous  quartic coupling  in
non-SUSY theories.  The results of  these earlier analyses may  not be
directly applicable  to our  case. On the  other hand, based  on these
analyses, we were able to give  initial estimates of an upper limit on
the  product \rho*\lambda  from  direct CDM  searches.   These do  not
appear very restrictive, i.e. \rho*\lambda < 0.3. A footnote pertinent
to this discussion was added on page 54.

Having considered all  points raised by the referee,  we hope that our
revised paper will be accepted for publication in its present form.

Yours sincerely,

B. Garbrecht, C. Pallis, A. Pilaftsis,

